GRB 180325A: dust grain-size distribution and interstellar iron nanoparticles contribution

We modelled dust grain-size distributions for carbonaceous and silicates dust, as well as for free-flying iron nanoparticles in the environment of a $\gamma$-ray burst (GRB) afterglow, GRB 180325A. This GRB, at $z=2.2486$, has an unambiguous detection of the 2175 \r{A} extinction feature with $R_V=4.58$ and $A_V=1.58$. In addition to silicates, polycyclic aromatic hydrocarbons (PAH), and graphite, we used iron nanoparticles grain-size distributions for the first time to model the observed extinction curve of GRB 180325A. We fit the observed extinction for four model permutations, using 232 sets of silicates, graphite, carbon abundance in hydrocarbon molecules ($b_C$), and fraction of iron abundance in free-flying nanoparticles ($b_{\text{Fe}}$). These four different permutations were chosen to test iron nanoparticles significance and carbon abundance in hydrocarbons. Our results indicate that iron nanoparticles contribution is insignificant and there is a degeneracy of carbon abundances, with the range $(0.0 \leq b_C \leq 0.7)\times10^{-5}$ providing the best-fit to the observed extinction curve of GRB 180325A. We therefore favour the simplest model of silicates and polycyclic aromatic hydrocarbons. The silicates are dominant and contribute to the entire wavelength range of the GRB extinction curve while graphite contributes towards both the 2175 \r{A} bump and the UV extinction. The afterglow peak luminosity ($1.5\times10^{51}$ ergs/s) indicates dust destruction may have taken place. We conclude that further investigations into other potential contributors of extinction are warranted, particularly for steep UV extinction.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
